2PS: High-Quality Edge Partitioning with Two-Phase Streaming

Graph partitioning is an important preprocessing step to distributed graph processing. In edge partitioning, the edge set of a given graph is split into $k$ equally-sized partitions, such that the replication of vertices across partitions is minimized. Streaming is a viable approach to partition graphs that exceed the memory capacities of a single server. The graph is ingested as a stream of edges, and one edge at a time is immediately and irrevocably assigned to a partition based on a scoring function. However, streaming partitioning suffers from the uninformed assignment problem: At the time of partitioning early edges in the stream, there is no information available about the rest of the edges. As a consequence, edge assignments are often driven by balancing considerations, and the achieved replication factor is comparably high. In this paper, we propose 2PS, a novel two-phase streaming algorithm for high-quality edge partitioning. In the first phase, vertices are separated into clusters by a lightweight streaming clustering algorithm. In the second phase, the graph is re-streamed and edge partitioning is performed while taking into account the clustering of the vertices from the first phase. Our evaluations show that 2PS can achieve a replication factor that is comparable to heavy-weight random access partitioners while inducing orders of magnitude lower memory overhead.

==> eval_results_json/datasets-results.json <==
{
	"datasets" : [
	 	{
	 		"name" : "friendster",
	 		"vertices" : 65608366,
			"edges" : 1806067135,
			"methods" : [
				{
					"name" : "2ps",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.8069, "balance" : 1.05, "time" : "9:44.96", "memory" : 4236484 },
								{ "no" : 1, "rf": 1.8069, "balance" : 1.05, "time" : "9:43.08", "memory" : 4236576 },
								{ "no" : 2, "rf": 1.8069, "balance" : 1.05, "time" : "9:44.39", "memory" : 4236476 },
								{ "no" : 3, "rf": 1.8069, "balance" : 1.05, "time" : "9:44.37", "memory" : 4236476 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf" : 4.8822, "balance" : 1.05, "time": "19:21.69", "memory": 4236656 },
								{ "no" : 1, "rf" : 4.8822, "balance" : 1.05, "time": "19:14.63", "memory": 4236580 },
								{ "no" : 2, "rf" : 4.8822, "balance" : 1.05, "time": "19:13.48", "memory": 4236652 },
								{ "no" : 3, "rf" : 4.8822, "balance" : 1.05, "time": "19:16.83", "memory": 4236664 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf" : 8.2993, "balance" : 1.05, "time": "47:00.30", "memory": 4749544 },
								{ "no" : 1, "rf" : 8.2993, "balance" : 1.05, "time": "46:35.71", "memory": 4749536 },
								{ "no" : 2, "rf" : 8.2993, "balance" : 1.05, "time": "46:51.05", "memory": 4749444 },
								{ "no" : 3, "rf" : 8.2993, "balance" : 1.05, "time": "46:29.09", "memory": 4749536 }
							]
						},
						{
							"count": 256, 
							"iterations" : [
								{ "no" : 0, "rf" : 10.1748, "balance" : 1.05, "time": "1:20:21", "memory": 5775784 },
								{ "no" : 1, "rf" : 10.1748, "balance" : 1.05, "time": "1:20:11", "memory": 5775772 },
								{ "no" : 2, "rf" : 10.1748, "balance" : 1.05, "time": "1:20:11", "memory": 5775776 },
								{ "no" : 3, "rf" : 10.1748, "balance" : 1.05, "time": "1:20:19", "memory": 5775832 }
							]
						}
					]
				},
				{
					"name" : "hdrf",
					"lambda" : 1.1,
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 2.0816, "balance" : 1, "time" : "5:09.73", "memory" : 1545312 },
								{ "no" : 1, "rf": 2.0816, "balance" : 1, "time" : "5:10.38", "memory" : 1545228 },
								{ "no" : 2, "rf": 2.0816, "balance" : 1, "time" : "5:11.36", "memory" : 1545404 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf" : 6.6652, "balance" : 1, "time": "14:59.59", "memory": 1545236 },
								{ "no" : 1, "rf" : 6.6652, "balance" : 1, "time": "14:59.15", "memory": 1545316 },
								{ "no" : 2, "rf" : 6.6652, "balance" : 1, "time": "15:03.93", "memory": 1545268 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf" : 12.0017, "balance" : 1, "time": "43:51.96", "memory": 2571440 },
								{ "no" : 1, "rf" : 12.0017, "balance" : 1, "time": "43:51.22", "memory": 2571372 },
								{ "no" : 2, "rf" : 12.0017, "balance" : 1, "time": "43:58.31", "memory": 2571528 }
							]
						},
						{
							"count": 256, 
							"iterations" : [
								{ "no" : 0, "rf" : 14.7943, "balance" : 1, "time": "1:17:57", "memory": 4623760 },
								{ "no" : 1, "rf" : 14.7943, "balance" : 1, "time": "1:18:54", "memory": 4623680 },
								{ "no" : 2, "rf" : 14.7943, "balance" : 1, "time": "1:19:06", "memory": 4623684 }
							]
						}
					]
				},
				{
					"name" : "dbh",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": -1, "balance" : -1, "time" : "2:01.65", "memory" : 567020 },
								{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:38.65", "memory" : 566884 },
								{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:34.22", "memory" : 566960 },
								{ "no" : "stats", "rf": 2.097, "balance" : 1.00018, "time" : -1, "memory" : -1 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf" : -1, "balance" : -1, "time": "1:31.03", "memory": 566764 },
								{ "no" : 1, "rf" : -1, "balance" : -1, "time": "1:38.64", "memory": 566924 },
								{ "no" : 2, "rf" : -1, "balance" : -1, "time": "1:34.27", "memory": 566968 },
								{ "no" : "stats", "rf": 7.1251, "balance" : 1.00151, "time" : -1, "memory" : -1 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf" : -1, "balance" : -1, "time": "1:31.00", "memory": 566916 },
								{ "no" : 1, "rf" : -1, "balance" : -1, "time": "1:38.55", "memory": 566904 },
								{ "no" : 2, "rf" : -1, "balance" : -1, "time": "1:39.44", "memory": 566820 },
								{ "no" : "stats", "rf": 13.7674, "balance" : 1.00374, "time" : -1, "memory" : -1 }
							]
						},
						{
							"count": 256, 
							"iterations" : [
								{ "no" : 0, "rf" : -1, "balance" : -1, "time": "1:34.24", "memory": 566968 },
								{ "no" : 1, "rf" : -1, "balance" : -1, "time": "1:37.85", "memory": 566800 },
								{ "no" : 2, "rf" : -1, "balance" : -1, "time": "1:38.85", "memory": 566924 },
								{ "no" : "stats", "rf": 17.5586, "balance" : 1.00709, "time" : -1, "memory" : -1 }
							]
						}
					]					
				},
				{
					"name" : "ne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.19742, "balance" : 1, "time" : "28:16.99", "memory" : 34964320 },
								{ "no" : 1, "rf": 1.19668, "balance" : 1, "time" : "28:10.74", "memory" : 34964184 },
								{ "no" : 2, "rf": 1.19717, "balance" : 1, "time" : "37:55.73", "memory" : 34964208 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 2.0165, "balance" : 1, "time" : "1:56:14", "memory" : 35412840 },
								{ "no" : 1, "rf": 2.01119, "balance" : 1, "time" : "1:09:12", "memory" : 35412772 },
								{ "no" : 2, "rf": 2.0109, "balance" : 1, "time" : "1:56:09", "memory" : 35412900 }
							]
						}
					]					
				},
				{
					"name" : "dne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.46655, "balance" : 1.05847, "time" : 802, "memory" : 153038760 },
								{ "no" : 1, "rf": 1.49965, "balance" : 1.05995, "time" : 723, "memory" : 153038760 },
								{ "no" : 2, "rf": 1.52501, "balance" : 1.06216, "time" : 740, "memory" : 153038744 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 2.98365, "balance" : 1.09031, "time" : 551, "memory" : 202504040 },
								{ "no" : 1, "rf": 3.06886, "balance" : 1.0843, "time" : 501, "memory" : 192032864 },
								{ "no" : 2, "rf": 2.9979, "balance" : 1.0908, "time" : 524, "memory" : 201309888 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf": 4.7071, "balance" : 1.12169, "time" : 1908, "memory" : 334859136 },
								{ "no" : 1, "rf": 4.60942, "balance" : 1.12265, "time" : 1915, "memory" : 319948416 },
								{ "no" : 2, "rf": 4.56635, "balance" : 1.12252, "time" : 1980, "memory" : 321880256 }
							]
						},
						{
							"count" : 256,
							"iterations" : [
								{ "no" : 0, "rf": 5.70018, "balance" : 1.1453, "time" : 2812, "memory" : 444914944 },
								{ "no" : 1, "rf": 5.62084, "balance" : 1.14438, "time" : 3419, "memory" : 452040960},
								{ "no" : 2, "rf": 5.62306, "balance" : 1.1381, "time" : 3254, "memory" : 447805440 }
							]
						}
					]					
				},
				{
					"name" : "sne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.68734, "balance" : 1.05, "time" : "16:00.92", "memory" : 19615768 },
								{ "no" : 1, "rf": 1.68515, "balance" : 1.05001, "time" : "15:58.44", "memory" : 19611848 },
								{ "no" : 2, "rf": 1.69252, "balance" : 1.05001, "time" : "15:04.16", "memory" : 14913678 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 3.21102, "balance" : 1.44172, "time" : "1:33:19", "memory" : 20093796 },
								{ "no" : 1, "rf": 3.18647, "balance" : 1.44646, "time" : "1:31:58", "memory" : 20081708 },
								{ "no" : 2, "rf": 3.1787, "balance" : 1.42374, "time" : "1:35:09", "memory" : 20131584 }
							]
						}
					]					
				}	
			]
	 	},
		{
	 		"name" : "it2004",
	 		"vertices" : 41290648,
			"edges" : 1135718909,
			"methods" : [
				{
					"name" : "2ps",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.1282, "balance" : 1.05, "time" : "1:24.97", "memory" : 2993476 },
								{ "no" : 1, "rf": 1.1282, "balance" : 1.05, "time" : "1:28.46", "memory" : 2993308 },
								{ "no" : 2, "rf": 1.1282, "balance" : 1.05, "time" : "1:28.11", "memory" : 2993492 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf" : 1.1651, "balance" : 1.05, "time": "2:53.30", "memory": 2993500 },
								{ "no" : 1, "rf" : 1.1651, "balance" : 1.05, "time": "2:53.39", "memory": 2993424 },
								{ "no" : 2, "rf" : 1.1651, "balance" : 1.05, "time": "2:53.10", "memory": 2993484 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf" : 1.2217, "balance" : 1.05, "time": "7:39.37", "memory": 3316396 },
								{ "no" : 1, "rf" : 1.2217, "balance" : 1.05, "time": "7:43.51", "memory": 3316336 },
								{ "no" : 2, "rf" : 1.2217, "balance" : 1.05, "time": "7:43.83", "memory": 3316424 }
							]
						},
						{
							"count": 256, 
							"iterations" : [
								{ "no" : 0, "rf" : 1.2741, "balance" : 1.05, "time": "14:16.99", "memory": 3962248 },
								{ "no" : 1, "rf" : 1.2741, "balance" : 1.05, "time": "14:20.56", "memory": 3962016 },
								{ "no" : 2, "rf" : 1.2741, "balance" : 1.05, "time": "13:59.74", "memory": 3962168 }
							]
						}
					]
				},
				{
					"name" : "hdrf",
					"lambda" : 1.1,
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.4592, "balance" : 1, "time" : "1:19.27", "memory" : 975024 },
								{ "no" : 1, "rf": 1.4592, "balance" : 1, "time" : "1:17.55", "memory" : 974892 },
								{ "no" : 2, "rf": 1.4592, "balance" : 1, "time" : "1:18.06", "memory" : 974940 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf" : 2.1051, "balance" : 1.04862, "time": "6:47.19", "memory": 974780 },
								{ "no" : 1, "rf" : 2.1051, "balance" : 1.04862, "time": "6:38.95", "memory": 975008 },
								{ "no" : 2, "rf" : 2.1051, "balance" : 1.04862, "time": "6:41.42", "memory": 974948 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf" : 2.5086, "balance" : 1.30493, "time": "23:25.65", "memory": 1620700 },
								{ "no" : 1, "rf" : 2.5086, "balance" : 1.30493, "time": "23:21.64", "memory": 1620744 },
								{ "no" : 2, "rf" : 2.5086, "balance" : 1.30493, "time": "23:25.25", "memory": 1620748 }
							]
						},
						{
							"count": 256, 
							"iterations" : [
								{ "no" : 0, "rf" : 2.6867, "balance" : 1.62411, "time": "44:41.09", "memory": 2912428 },
								{ "no" : 1, "rf" : 2.6867, "balance" : 1.62411, "time": "44:33.63", "memory": 2912380 },
								{ "no" : 2, "rf" : 2.6867, "balance" : 1.62411, "time": "44:36.10", "memory": 2912396 }
							]
						}
					]
				},
				{
					"name" : "dbh",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf" : -1, "balance" : -1, "time": "0:29.38", "memory": 471172 },
								{ "no" : 1, "rf" : -1, "balance" : -1, "time": "0:31.21", "memory": 471172 },
								{ "no" : 2, "rf" : -1, "balance" : -1, "time": "0:31.29", "memory": 471196 },
								{ "no" : "stats", "rf": 1.7824, "balance" : 1.00038, "time" : -1, "memory" : -1 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf" : -1, "balance" : -1, "time": "0:29.64", "memory": 471220 },
								{ "no" : 1, "rf" : -1, "balance" : -1, "time": "0:31.17", "memory": 471160 },
								{ "no" : 2, "rf" : -1, "balance" : -1, "time": "0:31.20", "memory": 471216 },
								{ "no" : "stats", "rf": 5.0426, "balance" : 1.00137, "time" : -1, "memory" : -1 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf" : -1, "balance" : -1, "time": "0:30.62", "memory": 471212 },
								{ "no" : 1, "rf" : -1, "balance" : -1, "time": "0:31.23", "memory": 471172 },
								{ "no" : 2, "rf" : -1, "balance" : -1, "time": "0:31.17", "memory": 471108 },
								{ "no" : "stats", "rf": 7.6382, "balance" : 1.00441, "time" : -1, "memory" : -1 }
							]
						},
						{
							"count": 256, 
							"iterations" : [
								{ "no" : 0, "rf" : -1, "balance" : -1, "time": "0:30.49", "memory": 471240 },
								{ "no" : 1, "rf" : -1, "balance" : -1, "time": "0:26.98", "memory": 471252 },
								{ "no" : 2, "rf" : -1, "balance" : -1, "time": "0:28.55", "memory": 471180 },
								{ "no" : "stats", "rf": 9.7624, "balance" : 1.00844, "time" : -1, "memory" : -1 }
							]
						}
					]					
				},
				{
					"name" : "ne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.01374, "balance" : 1.00001, "time" : "4:06.38", "memory" : 21990516 },
								{ "no" : 1, "rf": 1.0148, "balance" : 1, "time" : "4:04.17", "memory" : 21990524 },
								{ "no" : 2, "rf": 1.01488, "balance" : 1, "time" : "3:51.57", "memory" : 21990640 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 1.04133, "balance" : 1.00047, "time" : "7:29.91", "memory" : 22272888 },
								{ "no" : 1, "rf": 1.04466, "balance" : 1.00024, "time" : "7:42.33", "memory" : 22273032 },
								{ "no" : 2, "rf": 1.04591, "balance" : 1.00047, "time" : "8:07.38", "memory" : 22272972 }
							]
						}
					]					
				},
				{
					"name" : "dne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.05813, "balance" : 1.05251, "time" : 383, "memory" : 88884400 },
								{ "no" : 1, "rf": 1.06407, "balance" : 1.05158, "time" : 397, "memory" : 88887888 },
								{ "no" : 2, "rf": 1.04371, "balance" : 1.05144, "time" : 410, "memory" : 88888540 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 1.16733, "balance" : 1.05988, "time" : 160, "memory" : 111444916 },
								{ "no" : 1, "rf": 1.1616, "balance" : 1.21533, "time" : 186, "memory" : 112794056 },
								{ "no" : 2, "rf": 1.15486, "balance" : 1.05845, "time" : 166, "memory" : 112794056 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf": 1.24583, "balance" : 1.34648, "time" : 883, "memory" : 195864512 },
								{ "no" : 1, "rf": 1.26664, "balance" : 1.27924, "time" : 783, "memory" : 214652480 },
								{ "no" : 2, "rf": 1.27525, "balance" : 1.188, "time" : 898, "memory" : 214341248 }
							]
						},
						{
							"count" : 256,
							"iterations" : [
								{ "no" : 0, "rf": 1.28842, "balance" : 1.32921, "time" : 2086, "memory" : 300572032 },
								{ "no" : 1, "rf": 1.34405, "balance" : 1.5612, "time" : 1950, "memory" : 325612416},
								{ "no" : 2, "rf": 1.33296, "balance" : 1.33803, "time" : 2361, "memory" : 313284864 }
							]
						}
					]					
				},
				{
					"name" : "sne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.2775, "balance" : 1.05001, "time" : "7:37.74", "memory" : 12343356 },
								{ "no" : 1, "rf": 1.27755, "balance" : 1.05001, "time" : "7:54.86", "memory" : 12335172 },
								{ "no" : 2, "rf": 1.27782, "balance" : 1.05, "time" : "8:04.55", "memory" : 12348464 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 1.30045, "balance" : 1.05001, "time" : "41:08.59", "memory" : 12955144 },
								{ "no" : 1, "rf": 1.32631, "balance" : 1.05001, "time" : "41:25.93", "memory" : 12954580 },
								{ "no" : 2, "rf": 1.31282, "balance" : 1.05001, "time" : "41:49.38", "memory" : 12954496 }
							]
						}
					]					
				}	
			]
	 	},
	 	{
	 		"name" : "twitter",
	 		"vertices" : 41652230,
	 		"edges" : 1468364884,
	 		"methods" : [
	 			{
	 				"name" : "2ps",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.493, "balance" : 1, "time" : "5:44.00", "memory" : 3010560 },
	 							{ "no" : 1, "rf": 1.493, "balance" : 1, "time" : "5:44.49", "memory" : 3010440 },
	 							{ "no" : 2, "rf": 1.493, "balance" : 1, "time" : "5:44.72", "memory" : 3010568 },
	 							{ "no" : 3, "rf": 1.493, "balance" : 1, "time" : "5:44.24", "memory" : 3010516 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 2.9296, "balance" : 1.01218, "time" : "14:56.37", "memory" : 3010644 },
	 							{ "no" : 1, "rf": 2.9296, "balance" : 1.01218, "time" : "14:58.98", "memory" : 3010372 },
	 							{ "no" : 2, "rf": 2.9296, "balance" : 1.01218, "time" : "14:56.49", "memory" : 3010616 },
	 							{ "no" : 3, "rf": 2.9296, "balance" : 1.01218, "time" : "14:54.52", "memory" : 3010496 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 4.6304, "balance" : 1.05, "time" : "43:07.16", "memory" : 3336076 },
	 							{ "no" : 1, "rf": 4.6304, "balance" : 1.05, "time" : "42:19.72", "memory" : 3336372 },
	 							{ "no" : 2, "rf": 4.6304, "balance" : 1.05, "time" : "42:21.44", "memory" : 3336312 },
	 							{ "no" : 3, "rf": 4.6304, "balance" : 1.05, "time" : "42:20.87", "memory" : 3336268 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 5.7162, "balance" : 1.05, "time" : "1:17:39", "memory" : 3987692 },
	 							{ "no" : 1, "rf": 5.7162, "balance" : 1.05, "time" : "1:15:59", "memory" : 3987680 },
	 							{ "no" : 2, "rf": 5.7162, "balance" : 1.05, "time" : "1:16:18", "memory" : 3987680 },
	 							{ "no" : 3, "rf": 5.7162, "balance" : 1.05, "time" : "1:17:39", "memory" : 3987800 }
	 						]
	 					}
	 				]
	 			},
	 			{
	 				"name" : "hdrf",
	 				"lambda" : 1.1,
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.739, "balance" : 1, "time" : "3:18.41", "memory" : 983220 },
	 							{ "no" : 1, "rf": 1.739, "balance" : 1, "time" : "2:59.84", "memory" : 983204 },
	 							{ "no" : 2, "rf": 1.739, "balance" : 1, "time" : "3:00.18", "memory" : 983224 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 3.589, "balance" : 1, "time" : "12:25.15", "memory" : 983192 },
	 							{ "no" : 1, "rf": 3.589, "balance" : 1, "time" : "12:05.61", "memory" : 983196 },
	 							{ "no" : 2, "rf": 3.589, "balance" : 1, "time" : "12:25.64", "memory" : 983332 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 5.7882, "balance" : 1, "time" : "40:58.56", "memory" : 1634636 },
	 							{ "no" : 1, "rf": 5.7882, "balance" : 1, "time" : "41:21.67", "memory" : 1634720 },
	 							{ "no" : 2, "rf": 5.7882, "balance" : 1, "time" : "41:23.79", "memory" : 1634656 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 1, "rf": 7.2349, "balance" : 1.00004, "time" : "1:15:07", "memory" : 2937604 },
	 							{ "no" : 2, "rf": 7.2349, "balance" : 1.00004, "time" : "1:17:02", "memory" : 2937584 },
	 							{ "no" : 3, "rf": 7.2349, "balance" : 1.00004, "time" : "1:16:42", "memory" : 2937564 }
	 						]
	 					}
	 				]	 				
	 			},
	 			{
	 				"name" : "dbh",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:28.43", "memory" : 471280 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:11.60", "memory" : 471228 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:00.58", "memory" : 471320 },
	 							{ "no" : "stats", "rf": 1.6791, "balance" : 1.00195, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:08.39", "memory" : 471156 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:00.56", "memory" : 471260 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:01.40", "memory" : 471208 },
	 							{ "no" : "stats", "rf": 3.7576, "balance" : 1.00415, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:00.08", "memory" : 471292 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:00.20", "memory" : 471320 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:00.34", "memory" : 471260 },
	 							{ "no" : "stats", "rf": 6.5877, "balance" : 1.01406, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:06.90", "memory" : 471308 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:00.58", "memory" : 471280 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "0:58.66", "memory" : 471300 },
	 							{ "no" : "stats", "rf": 8.7087, "balance" : 1.02099, "time" : -1, "memory" : -1 }
	 						]
	 					}
	 				]	 				
	 			},
	 			{
					"name" : "ne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.19297, "balance" : 1, "time" : "27:27.58", "memory" : 27855520 },
								{ "no" : 1, "rf": 1.19266, "balance" : 1, "time" : "26:29.39", "memory" : 27855376 },
								{ "no" : 2, "rf": 1.19305, "balance" : 1, "time" : "19:44.86", "memory" : 27855416 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 1.91431, "balance" : 1, "time" : "48:14.23", "memory" : 28140272 },
								{ "no" : 1, "rf": 1.91682, "balance" : 1, "time" : "1:21:00", "memory" : 28140224 },
								{ "no" : 2, "rf": 1.91818, "balance" : 1, "time" : "48:25.48", "memory" : 28140356 }
							]
						}
					]					
				},
	 			{
					"name" : "dne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.30047, "balance" : 1.05256, "time" : 670, "memory" : 106328556 },
								{ "no" : 1, "rf": 1.29883, "balance" : 1.05371, "time" : 668, "memory" : 106330016 },
								{ "no" : 2, "rf": 1.30172, "balance" : 1.05137, "time" : 636, "memory" : 106330068 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 2.32661, "balance" : 1.06603, "time" : 309, "memory" : 118638436 },
								{ "no" : 1, "rf": 2.33436, "balance" : 1.09061, "time" : 318, "memory" : 129558832 },
								{ "no" : 2, "rf": 2.33089, "balance" : 1.06633, "time" : 303, "memory" : 127264160 }
							]
						},
						{
							"count" : 128,
							"iterations" : [
								{ "no" : 0, "rf": 3.73522, "balance" : 1.12755, "time" : 1022, "memory" : 225804672 },
								{ "no" : 1, "rf": 3.73752, "balance" : 1.22639, "time" : 1127, "memory" : 205186368 },
								{ "no" : 2, "rf": 3.73752, "balance" : 1.22639, "time" : 943, "memory" : 194115776 }
							]
						},
						{
							"count" : 256,
							"iterations" : [
								{ "no" : 0, "rf": 4.69637, "balance" : 1.23194, "time" : 1849, "memory" : 294507136 },
								{ "no" : 1, "rf": 4.71161, "balance" : 1.28415, "time" : 2007, "memory" : 321993984 },
								{ "no" : 2, "rf": 4.67527, "balance" : 1.22531, "time" : 1960, "memory" : 319571968 }
							]
						}
					]					
				},
	 			{
					"name" : "sne",
					"partitions" : [
						{
							"count" : 4,
							"iterations" : [
								{ "no" : 0, "rf": 1.83766, "balance" : 1.05002, "time" : "10:30.91", "memory" : 14965956 },
								{ "no" : 1, "rf": 1.83768, "balance" : 1.05001, "time" : "10:10.41", "memory" : 14971592 },
								{ "no" : 2, "rf": 1.81268, "balance" : 1.05001, "time" : "10:09.31", "memory" : 14977264 }
							]
						},
						{
							"count" : 32,
							"iterations" : [
								{ "no" : 0, "rf": 2.80418, "balance" : 1.05002, "time" : "52:24.18", "memory" : 15589000 },
								{ "no" : 1, "rf": 2.81392, "balance" : 1.05004, "time" : "52:16.81", "memory" : 15589376 },
								{ "no" : 2, "rf": 2.80054, "balance" : 1.05003, "time" : "52:45.82", "memory" : 15589128 }
							]
						}
					]					
				}
	 		] 
	 	},
	 	{
	 		"name" : "uk200705",
	 		"vertices" : 105153952,
	 		"edges" : 3717169969,
	 		"methods" : [
	 			{
	 				"name" : "2ps",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.092, "balance" : 1.05, "time" : "4:10.05", "memory" : 7039720 },
	 							{ "no" : 1, "rf": 1.092, "balance" : 1.05, "time" : "4:05.94", "memory" : 7039852 },
	 							{ "no" : 2, "rf": 1.092, "balance" : 1.05, "time" : "4:06.31", "memory" : 7039696 },
	 							{ "no" : 3, "rf": 1.092, "balance" : 1.05, "time" : "4:07.11", "memory" : 7039776 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.1201, "balance" : 1.05, "time" : "9:06.67", "memory" : 7039772 },
	 							{ "no" : 1, "rf": 1.1201, "balance" : 1.05, "time" : "9:05.30", "memory" : 7039880 },
	 							{ "no" : 2, "rf": 1.1201, "balance" : 1.05, "time" : "9:04.16", "memory" : 7039868 },
	 							{ "no" : 3, "rf": 1.1201, "balance" : 1.05, "time" : "9:04.97", "memory" : 7039772 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.1748, "balance" : 1.05, "time" : "25:44.23", "memory" : 7861980 },
	 							{ "no" : 1, "rf": 1.1748, "balance" : 1.05, "time" : "25:40.51", "memory" : 7862000 },
	 							{ "no" : 2, "rf": 1.1748, "balance" : 1.05, "time" : "25:39.80", "memory" : 7862036 },
	 							{ "no" : 3, "rf": 1.1748, "balance" : 1.05, "time" : "25:41.72", "memory" : 7862092 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.2096, "balance" : 1.05, "time" : "46:56.42", "memory" : 11152936 },
	 							{ "no" : 1, "rf": 1.2096, "balance" : 1.05, "time" : "47:38.12", "memory" : 11152888 },
	 							{ "no" : 2, "rf": 1.2096, "balance" : 1.05, "time" : "46:50.11", "memory" : 11153040 },
	 							{ "no" : 3, "rf": 1.2096, "balance" : 1.05, "time" : "47:18.85", "memory" : 11153028 }
	 						]
	 					}
	 				]
	 			},
	 			{
	 				"name" : "hdrf",
	 				"lambda" : 1.1,
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.4943, "balance" : 1, "time" : "4:48.22", "memory" : 2472960 },
	 							{ "no" : 1, "rf": 1.4943, "balance" : 1, "time" : "4:17.48", "memory" : 2473040 },
	 							{ "no" : 2, "rf": 1.4943, "balance" : 1, "time" : "4:11.48", "memory" : 2473020 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 2.2237, "balance" : 1.02993, "time" : "22:58.69", "memory" : 2472976 },
	 							{ "no" : 1, "rf": 2.2237, "balance" : 1.02993, "time" : "23:00.10", "memory" : 2472976 },
	 							{ "no" : 2, "rf": 2.2237, "balance" : 1.02993, "time" : "22:23.65", "memory" : 2473052 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 2.6635, "balance" : 1.6621, "time" : "1:20:54", "memory" : 4117708 },
	 							{ "no" : 1, "rf": 2.6635, "balance" : 1.6621, "time" : "1:20:44", "memory" : 4117816 },
	 							{ "no" : 2, "rf": 2.6635, "balance" : 1.6621, "time" : "1:20:58", "memory" : 4117708 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 2.8653, "balance" : 2.28769, "time" : "2:32:57", "memory" : 7406904 },
	 							{ "no" : 1, "rf": 2.8653, "balance" : 2.28769, "time" : "2:33:22", "memory" : 7406988 },
	 							{ "no" : 2, "rf": 2.8653, "balance" : 2.28769, "time" : "2:30:18", "memory" : 7406944 }
	 						]
	 					}
	 				]	 				
	 			},
	 			{
	 				"name" : "dbh",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:53.63", "memory" : 721468 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:19.27", "memory" : 721520 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:18.70", "memory" : 721464 },
	 							{ "no" : "stats", "rf": 1.7539, "balance" : 1.00046, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:18.60", "memory" : 721468 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:18.79", "memory" : 721468 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:18.74", "memory" : 721488 },
	 							{ "no" : "stats", "rf": 4.7623, "balance" : 1.00123, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:16.64", "memory" : 721604 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:19.29", "memory" : 721460 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:18.69", "memory" : 721484 },
	 							{ "no" : "stats", "rf": 7.2289, "balance" : 1.0053, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "1:16.66", "memory" : 721576 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "1:20.05", "memory" : 721556 },
	 							{ "no" : 2, "rf": -1, "balance" : -1, "time" : "1:18.87", "memory" : 721536 },
	 							{ "no" : "stats", "rf": 9.2495, "balance" : 1.00723, "time" : -1, "memory" : -1 }
	 						]
	 					}
	 				]	 				
	 			},
	 			{
	 				"name" : "ne",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.00966, "balance" : 1.00004, "time" : "16:30.58", "memory" : 70493660 },
	 							{ "no" : 1, "rf": 1.00961, "balance" : 1.00004, "time" : "15:05.59", "memory" : 70493612 },
	 							{ "no" : 2, "rf": 1.00962, "balance" : 1.00003, "time" : "16:27.16", "memory" : 2473020 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.03148, "balance" : 1.0007, "time" : "43:41.95", "memory" : 71212460 },
	 							{ "no" : 1, "rf": 1.03088, "balance" : 1.00055, "time" : "30:19.51", "memory" : 71212564 },
	 							{ "no" : 2, "rf": 1.03019, "balance" : 1.00045, "time" : "37:10.99", "memory" : 71212548 }
	 						]
	 					}
	 				]	 				
	 			},	 			
	 			{
	 				"name" : "dne",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.03157, "balance" : 1.05111, "time" : 1453, "memory" : 286628984 },
	 							{ "no" : 1, "rf": 1.01809, "balance" : 1.05189, "time" : 1413, "memory" : 286628752 },
	 							{ "no" : 2, "rf": 1.03883, "balance" : 1.05013, "time" : 1246, "memory" : 286628924 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.11108, "balance" : 1.05936, "time" : 998, "memory" : 320219488 },
	 							{ "no" : 1, "rf": 1.11983, "balance" : 1.05633, "time" : 928, "memory" : 318499536 },
	 							{ "no" : 2, "rf": 1.10231, "balance" : 1.06775, "time" : 891, "memory" : 307256832 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.16943, "balance" : 1.07168, "time" : 2719, "memory" : 527484288 },
	 							{ "no" : 1, "rf": 1.17622, "balance" : 1.07878, "time" : 2851, "memory" : 528273728 },
	 							{ "no" : 2, "rf": 1.16751, "balance" : 1.10184, "time" : 2796, "memory" : 510810432 }
	 						]
	 					}
	 				]	 				
	 			},
	 			{
	 				"name" : "sne",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.37699, "balance" : 1.05, "time" : "27:07.97", "memory" : 37869548 },
	 							{ "no" : 1, "rf": 1.37576, "balance" : 1.05, "time" : "25:59.99", "memory" : 37888524 },
	 							{ "no" : 2, "rf": 1.37508, "balance" : 1.05, "time" : "26:13.02", "memory" : 37874764 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.43996, "balance" : 1.05, "time" : "2:05:35", "memory" : 38589976 },
	 							{ "no" : 1, "rf": 1.43773, "balance" : 1.10468, "time" : "2:04:54", "memory" : 38580096 },
	 							{ "no" : 2, "rf": 1.43907, "balance" : 1.10647, "time" : "2:05:23", "memory" : 38589840 }
	 						]
	 					}
	 				]	 				
	 			}
	 		] 
	 	},
	 	{
	 		"name" : "gsh2015",
	 		"vertices" : 988490691,
	 		"edges" : 33274090228,
	 		"methods" : [
	 			{
	 				"name" : "2ps",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.3528, "balance" : 1.05, "time" : "59:43.64", "memory" : 63227556 },
	 							{ "no" : 1, "rf": 1.3528, "balance" : 1.05, "time" : "56:08.75", "memory" : 63227436 },
	 							{ "no" : 2, "rf": 1.3528, "balance" : 1.05, "time" : "59:56.11", "memory" : 63227300 },
	 							{ "no" : 3, "rf": 1.3528, "balance" : 1.05, "time" : "54:46.20", "memory" : 63227496 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.4372, "balance" : 1.05, "time" : "1:19:05", "memory" : 63227504 },
	 							{ "no" : 1, "rf": 1.4372, "balance" : 1.05, "time" : "1:20:58", "memory" : 63227552 },
	 							{ "no" : 2, "rf": 1.4372, "balance" : 1.05, "time" : "1:21:38", "memory" : 63227508 },
	 							{ "no" : 3, "rf": 1.4372, "balance" : 1.05, "time" : "1:22:39", "memory" : 63227548 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.5607, "balance" : 1.05, "time" : "3:30:35", "memory" : 70957536 },
	 							{ "no" : 1, "rf": 1.5607, "balance" : 1.05, "time" : "3:34:36", "memory" : 70957632 },
	 							{ "no" : 2, "rf": 1.5607, "balance" : 1.05, "time" : "3:32:52", "memory" : 70957720 },
	 							{ "no" : 3, "rf": 1.5607, "balance" : 1.05, "time" : "3:32:39", "memory" : 70957424 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.6223, "balance" : 1.05, "time" : "6:25:46", "memory" : 117338328 },
	 							{ "no" : 1, "rf": 1.6223, "balance" : 1.05, "time" : "6:25:40", "memory" : 117338344 },
	 							{ "no" : 2, "rf": 1.6223, "balance" : 1.05, "time" : "6:26:00", "memory" : 117338508 },
	 							{ "no" : 3, "rf": 1.6223, "balance" : 1.05, "time" : "6:25:50", "memory" : 117338464 }
	 						]
	 					}
	 				]
	 			},
	 			{
	 				"name" : "hdrf",
	 				"lambda" : 1.1,
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.7099, "balance" : 1, "time" : "41:43.67", "memory" : 23401372 },
	 							{ "no" : 1, "rf": 1.7099, "balance" : 1, "time" : "41:56.86", "memory" : 23400964 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 2.7354, "balance" : 1, "time" : "2:56:54", "memory" : 23401216 },
	 							{ "no" : 1, "rf": 2.7354, "balance" : 1, "time" : "2:56:52", "memory" : 23401272 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf":  3.2777, "balance" : 1.00002, "time" : "10:38:47", "memory" : 38656840 },
	 							{ "no" : 0, "rf":  3.2777, "balance" : 1.00002, "time" : "10:38:17", "memory" : 38656764 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 3.4946, "balance" : 1.00008, "time" : "20:32:16", "memory" : 69577236 },
	 							{ "no" : 0, "rf": 3.4946, "balance" : 1.00008, "time" : "20:34:29", "memory" : 69576328 }
	 						]
	 					}
	 				]	 				
	 			},
	 			{
	 				"name" : "dbh",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "28:34.12", "memory" : 4172396 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "21:30.01", "memory" : 4172508 },
	 							{ "no" : "stats", "rf": 2.5201, "balance" : 1.00004, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "21:57.59", "memory" : 4172512 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "22:13.05", "memory" : 4172436 },
	 							{ "no" : "stats", "rf": 11.4621, "balance" : 1.00034, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "22:02.87", "memory" : 4172508 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "22:04.60", "memory" : 4172536 },
	 							{ "no" : "stats", "rf": 17.6552, "balance" : 1.00154, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "22:17.45", "memory" : 4172368 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "22:06.64", "memory" : 4172496 },
	 							{ "no" : "stats", "rf": 21.2801, "balance" : 1.00265, "time" : -1, "memory" : -1 }
	 						]
	 					}
	 				]	 				
	 			}
	 		] 
	 	},
	 	{
	 		"name" : "wdc2014",
	 		"vertices" : 1597586287,
	 		"edges" : 64151714845,
	 		"methods" : [
	 			{
	 				"name" : "2ps",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.2004, "balance" : 1.05, "time" : "2:21:15", "memory" : 101039064 },
	 							{ "no" : 1, "rf": 1.2004, "balance" : 1.05, "time" : "2:03:35", "memory" : 88963012 },
	 							{ "no" : 2, "rf": 1.2004, "balance" : 1.05, "time" : "2:01:44", "memory" : 105263360 },
	 							{ "no" : 3, "rf": 1.2004, "balance" : 1.05, "time" : "1:55:16", "memory" : 88542308 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.1374, "balance" : 1.05, "time" : "3:36:11", "memory" : 100131940 },
	 							{ "no" : 1, "rf": 1.1374, "balance" : 1.05, "time" : "3:24:21", "memory" : 95168188 },
	 							{ "no" : 2, "rf": 1.1374, "balance" : 1.05, "time" : "3:31:15", "memory" : 93343444 },
	 							{ "no" : 3, "rf": 1.1374, "balance" : 1.05, "time" : "3:30:55", "memory" : 90234280 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.207, "balance" : 1.05, "time" : "10:07:02", "memory" : 105309184 },
	 							{ "no" : 1, "rf": 1.207, "balance" : 1.05, "time" : "10:07:02", "memory" : 103458312 },
	 							{ "no" : 2, "rf": 1.207, "balance" : 1.05, "time" : "10:12:12", "memory" : 105180940 },
	 							{ "no" : 3, "rf": 1.207, "balance" : 1.05, "time" : "10:09:55", "memory" : 107954236 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.2524, "balance" : 1.05, "time" : "19:00:11", "memory" : 139070132 },
	 							{ "no" : 1, "rf": 1.2524, "balance" : 1.05, "time" : "19:09:15", "memory" : 135935272 },
	 							{ "no" : 2, "rf": 1.2524, "balance" : 1.05, "time" : "18:48:50", "memory" : 144992244 },
	 							{ "no" : 3, "rf": 1.2524, "balance" : 1.05, "time" : "18:58:51", "memory" : 144210960 }
	 						]
	 					}
	 				]
	 			},
	 			{
	 				"name" : "hdrf",
	 				"lambda" : 1.1,
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.3422, "balance" : 1, "time" : "1:27:01", "memory" : 37484524 },
	 							{ "no" : 1, "rf": 1.3422, "balance" : 1, "time" : "1:22:38", "memory" : 37485508 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 1.8565, "balance" : 1.03292, "time" : "6:49:29", "memory" : 37485080 },
	 							{ "no" : 1, "rf": 1.8565, "balance" : 1.03292, "time" : "6:47:29", "memory" : 37485604 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 2.1616, "balance" : 1.14746, "time" : "23:37:56", "memory" : 62465412 },
	 							{ "no" : 1, "rf": 2.1616, "balance" : 1.14746, "time" : "23:37:50", "memory" : 62472100 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": 2.2956, "balance" : 1.32019, "time" : "45:17:18", "memory" : 112372900 },
	 							{ "no" : 1, "rf": 2.2956, "balance" : 1.32019, "time" : "45:00:21", "memory" : 112445360 }
	 						]
	 					}
	 				]	 				
	 			},
	 			{
	 				"name" : "dbh",
	 				"partitions" : [
	 					{
	 						"count" : 4,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "52:24.17", "memory" : 6551716 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "40:11.49", "memory" : 6551724 },
	 							{ "no" : "stats", "rf": 1.4271, "balance" : 1.00002, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{
	 						"count" : 32,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "38:02.42", "memory" : 6551724 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "43:18.70", "memory" : 6551752 },
	 							{ "no" : "stats", "rf": 3.0477, "balance" : 1.00011, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 128,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "43:36.62", "memory" : 6551664 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "43:33.12", "memory" : 6551664 },
	 							{ "no" : "stats", "rf": 4.5107, "balance" : 1.00068, "time" : -1, "memory" : -1 }
	 						]
	 					},
	 					{	
	 						"count" : 256,
	 						"iterations" : [
	 							{ "no" : 0, "rf": -1, "balance" : -1, "time" : "43:29.60", "memory" : 6551712 },
	 							{ "no" : 1, "rf": -1, "balance" : -1, "time" : "43:32.91", "memory" : 6551748 },
	 							{ "no" : "stats", "rf": 5.671, "balance" : 1.00087, "time" : -1, "memory" : -1 }
	 						]
	 					}
	 				]	 				
	 			}
	 		] 
	 	}
	]
}

==> eval_results_json/snap-graphs.json <==
{
	"nodes" : 100000,
	"partition" : 128,
	"generator" : "snap",
	"datasets": [
		{
			"alpha" : 1.8,
			"edges" :   843313,
			"prepart" :  32668,
			"rf" : 2.3941,
			"mod" : 0.0320687
		},
		{
			"alpha" : 2.0,
			"edges" :   401228,
			"prepart" :  40785,
			"rf" : 2.0753,
			"mod" : 0.0952192
		},
		{
			"alpha" : 2.4,
			"edges" :   165566,
			"prepart" :  54254,
			"rf" : 1.5346,
			"mod" : 0.321887 			
		},
		{
			"alpha" : 2.8,
			"edges":   110682,
			"prepart" : 61652,
			"rf" : 1.2505,
			"mod" : 0.552463 			
		},
		{
			"alpha" : 3.2,
			"edges" :   88071,
			"prepart" : 66552,
			"rf" : 1.0932,
			"mod" : 0.752728 				
		},
		{
			"alpha" : 3.6,
			"edges" :   77201,
			"prepart" : 69560,
			"rf" : 1.0288,
			"mod" : 0.900197 				
		},
		{
			"alpha" : 4.0,
			"edges" :   70752,
			"prepart" : 68006,
			"rf" : 1.0097,
			"mod" : 0.960732			
		}
	]
}
